XCoT-VLA: Executable Chain-of-Thought for Vision-Language-Action Driving

Vision-Language-Action (VLA) models can connect scene understanding, semantic reasoning, and trajectory generation for autonomous driving. However, verbose natural-language Chain-of-Thought (CoT) is poorly suited to real-time control because it is open-ended, costly to decode, and difficult to optimize as an action-facing representation. We propose XCoT-VLA, which replaces descriptive rationales with compact executable CoT tokens learned from automatically constructed Reason-Action supervision. Logged trajectories provide action evidence, while scene context supplies causal semantics. The predicted XCoT sequence remains in context and conditions fixed trajectory queries through shared multimodal self-attention. Deterministic token-function routing applies the Reason FFN to XCoT tokens and the Control FFN to trajectory queries for flow-matching trajectory generation. We further introduce XCoT Policy Optimization (XCPO) as an optional refinement extension in the same executable token space. XCoT-VLA reduces longitudinal ADE from 1.645 to 1.323 on a general-distribution set and lateral FDE from 1.616 to 0.648 in lane-change scenarios. By representing driving-oriented reasoning with only 2-6 executable XCoT tokens, our method substantially reduces autoregressive reasoning overhead and remains within the real-time planning budget. These results demonstrate that driving-oriented reasoning can be compact, executable, and directly connected to trajectory generation.

==> BIBLIOGRAPHY_STATUS.txt <==
Bibliography status: complete for all citation keys currently used by the manuscript.

main.bib contains 55 BibTeX entries. All 28 citation keys referenced by the LaTeX source are present.


==> README.json <==
{
   "sources": [
      {
         "usage": "toplevel",
         "filename": "main.tex"
      }
   ],
   "spec_version": 1,
   "texlive_version": "2025",
   "process": {
      "compiler": "pdflatex"
   }
}
